Elemental abundances of nearby M dwarfs based on high-resolution near-infrared spectra obtained by the Subaru/IRD survey: Proof of concept

Detailed chemical analyses of M dwarfs are scarce but necessary to constrain the formation environment and internal structure of planets being found around them. We present elemental abundances of 13 M dwarfs (2900 < Teff < 3500 K) observed in the Subaru/IRD planet search project. They are mid-to-late M dwarfs whose abundance of individual elements has not been well studied. We use the high-resolution (~70,000) near-infrared (970-1750 nm) spectra to measure the abundances of Na, Mg, Si, K, Ca, Ti, V, Cr, Mn, Fe, and Sr by the line-by-line analysis based on model atmospheres, with typical errors ranging from 0.2 dex for [Fe/H] to 0.3-0.4 dex for other [X/H]. We measure radial velocities from the spectra and combine them with Gaia astrometry to calculate the Galactocentric space velocities UVW. The resulting [Fe/H] values agree with previous estimates based on medium-resolution K-band spectroscopy, showing a wide distribution of metallicity (-0.6 < [Fe/H] < +0.4). The abundance ratios of individual elements [X/Fe] are generally aligned with the solar values in all targets. While the [X/Fe] distributions are comparable to those of nearby FGK stars, most of which belong to the thin disk population, the most metal-poor object, GJ 699, could be a thick disk star. The UVW velocities also support this. The results raise the prospect that near-infrared spectra of M dwarfs obtained in the planet search projects can be used to grasp the trend of elemental abundances and Galactic stellar population of nearby M dwarfs.

==> 00README.XXX.txt <==
nohypertex
